Baryonic Matter Onset in Two-Color QCD with Heavy Quarks

We study the cold and dense regime in the phase diagram of two-color QCD with heavy quarks within a three-dimensional effective theory for Polyakov loops. This theory is derived from two-color QCD in a combined strong-coupling and hopping expansion. In particular, we study the onset of diquark density as the finite-density transition of the bosonic baryons in the two-color world. In contrast to previous studies of heavy dense QCD, our zero-temperature extrapolations are consistent with a continuous transition without binding energy. They thus provide evidence that the effective theory for heavy quarks is capable of describing the characteristic differences between diquark condensation in two-color QCD and the liquid-gas transition of nuclear matter in QCD.

==> daten.txt <==

beta=2.5, kappa=0.00802

amq, LO: 10.0024
amq, O4: 10.0014
amq, O7: 10.0013



Mittelwert der T->0 Extrapoltation des diquark-onset bei Nf=1: 
mu(0)=10.0016 +- 0.000293
Nf=2:
mu(0)=10.0001 +- 0.000258

Masse md/2 im zweiten Exponential aus Fit bei a=0.081, beta=2.5, T=5 MeV, Nf=1
m= 10.00223222439 +- 2.41450100570472e-05

Masse im zweiten Exponential aud Fit bei a=0.081, T=5MeV, Nf=2
m= 9.99931474299365 +- 5.06229014470234e-05

Poly
T=5 MeV:

<|L|> = 0.006
Ltilde = 4.8 10^-5

Fit Dichte: 1.9(3) 10^-4

